Cross-Domain Latent Modulation for Variational Transfer Learning

We propose a cross-domain latent modulation mechanism within a variational autoencoders (VAE) framework to enable improved transfer learning. Our key idea is to procure deep representations from one data domain and use it as perturbation to the reparameterization of the latent variable in another domain. Specifically, deep representations of the source and target domains are first extracted by a unified inference model and aligned by employing gradient reversal. Second, the learned deep representations are cross-modulated to the latent encoding of the alternate domain. The consistency between the reconstruction from the modulated latent encoding and the generation using deep representation samples is then enforced in order to produce inter-class alignment in the latent space. We apply the proposed model to a number of transfer learning tasks including unsupervised domain adaptation and image-toimage translation. Experimental results show that our model gives competitive performance.

==> sections/modifications.txt <==
1. add t-sne reference in the experiments and supplementary then refs number is
44 while final version is 43.
2. set the images and sections path at the preamble in main tex
3. revised the L_c^i to L_c^s, L_c^j to L_c^t in Learning
4. move the dataset into the experiments
5. move t-sne of MNIST-MNISTM to experiments
6. move the \mu and \sigma math to context
